Characterizing Nonlinearities in IM-DD Links via the Best Linear Approximation: Distortion Analysis and Modulation Optimization

We use the best linear approximation (BLA) to characterize nonlinearities in IM-DD links. The orthogonal nonlinear distortion is shown to be non-Gaussian. The BLA is used to approximate the optimum modulation depth for different equalizer structures.

==> data/OMA.txt <==
    0.1    -8.4615
    0.11    -8.0614
    0.12    -7.6986
    0.13    -7.3674
    0.14    -7.0633
    0.15    -6.7828
    0.16    -6.5229
    0.17    -6.2815
    0.18    -6.0564
    0.19    -5.8461
     0.2    -5.6493
    0.21    -5.4647
    0.22    -5.2914
    0.23    -5.1285
    0.24    -4.9752
    0.25    -4.8309
    0.26     -4.695
    0.27    -4.5669
    0.28    -4.4463
    0.29    -4.3327
     0.3    -4.2258
    0.31    -4.1252
    0.32    -4.0307
    0.33     -3.942
    0.34    -3.8588
    0.35    -3.7809
    0.36    -3.7082
    0.37    -3.6404
    0.38    -3.5775
    0.39    -3.5192
     0.4    -3.4655
    0.41    -3.4162
    0.42    -3.3713
    0.43    -3.3305
    0.44     -3.294
    0.45    -3.2614
    0.46    -3.2329
    0.47    -3.2083
    0.48    -3.1877
    0.49    -3.1708
     0.5    -3.1578

==> data/ber_ffe_5uA.txt <==
0.10000000000000 0.01937911335838
0.12000000000000 0.00816806981798
0.14000000000000 0.00323985241390
0.16000000000000 0.00126419037024
0.18000000000000 0.00047855063949
0.20000000000000 0.00018375344538
0.22000000000000 0.00007520974352
0.24000000000000 0.00003368118708
0.26000000000000 0.00001782462666
0.28000000000000 0.00001069388183
0.30000000000000 0.00000858766102
0.32000000000000 0.00000748726585
0.34000000000000 0.00000826744924
0.36000000000000 0.00001060741434
0.38000000000000 0.00001637898358
0.40000000000000 0.00002875053907
0.42000000000000 0.00005298176264
0.44000000000000 0.00010718950980
0.46000000000000 0.00022250417195
0.48000000000000 0.00044959176318
0.50000000000000 0.00088501659406


==> data/ber_ffe_8uA.txt <==
0.10000000000000 0.07789187713936
0.12000000000000 0.05184763880989
0.14000000000000 0.03334500021875
0.16000000000000 0.02122289792934
0.18000000000000 0.01336358390053
0.20000000000000 0.00829369717349
0.22000000000000 0.00518155548750
0.24000000000000 0.00330047855064
0.26000000000000 0.00216004050076
0.28000000000000 0.00151940348882
0.30000000000000 0.00113939636368
0.32000000000000 0.00088626661750
0.34000000000000 0.00075713919636
0.36000000000000 0.00071413839009
0.38000000000000 0.00073334708359
0.40000000000000 0.00084105743649
0.42000000000000 0.00100626886754
0.44000000000000 0.00133669172964
0.46000000000000 0.00179336695896
0.48000000000000 0.00260296547227
0.50000000000000 0.00383861364067


==> data/ber_vnle_5uA.txt <==
0.10000000000000 0.01855763962241
0.12000000000000 0.00787806438037
0.14000000000000 0.00312568360657
0.16000000000000 0.00118877228948
0.18000000000000 0.00045563354313
0.20000000000000 0.00017250323444
0.22000000000000 0.00006645957945
0.24000000000000 0.00002708384116
0.26000000000000 0.00001396842229
0.28000000000000 0.00000796031409
0.30000000000000 0.00000517040945
0.32000000000000 0.00000388232935
0.34000000000000 0.00000363185444
0.36000000000000 0.00000423280294
0.38000000000000 0.00000601114212
0.40000000000000 0.00000920471804
0.42000000000000 0.00001673108294
0.44000000000000 0.00003645901694
0.46000000000000 0.00008479325654
0.48000000000000 0.00018104506126
0.50000000000000 0.00042438295718


==> data/ber_vnle_8uA.txt <==
0.10000000000000 0.07629622222083
0.12000000000000 0.05064011616884
0.14000000000000 0.03239269069628
0.16000000000000 0.02053080161920
0.18000000000000 0.01286399119983
0.20000000000000 0.00790077313950
0.22000000000000 0.00490530030771
0.24000000000000 0.00309526636958
0.26000000000000 0.00201232939784
0.28000000000000 0.00135419205777
0.30000000000000 0.00099376863316
0.32000000000000 0.00073892010475
0.34000000000000 0.00059876122677
0.36000000000000 0.00054513522129
0.38000000000000 0.00053417668248
0.40000000000000 0.00058584431791
0.42000000000000 0.00065355392080
0.44000000000000 0.00086064113702
0.46000000000000 0.00111689594180
0.48000000000000 0.00165857276491
0.50000000000000 0.00254608940584


==> data/pdf_x_minus1.txt <==
-1.1037439178 2.9001107552e-17
-1.1015325417 7.6502253952e-16
-1.0993211657 1.6942502378e-14
-1.0971097897 3.1501015722e-13
-1.0948984136 4.9171701583e-12
-1.0926870376 6.4439119087e-11
-1.0904756616 7.0896962696e-10
-1.0882642855 6.5486132538e-09
-1.0860529095 5.0782576710e-08
-1.0838415335 3.3061594986e-07
-1.0816301575 2.7094084548e-06
-1.0794187814 2.4836038246e-05
-1.0772074054 1.1547136343e-04
-1.0749960294 4.4831944124e-04
-1.0727846533 1.4983623836e-03
-1.0705732773 4.3926320317e-03
-1.0683619013 1.1323050165e-02
-1.0661505252 2.6310263735e-02
-1.0639391492 5.5768645600e-02
-1.0617277732 1.0880296271e-01
-1.0595163971 1.9669915327e-01
-1.0573050211 3.3133745260e-01
-1.0550936451 5.2342329043e-01
-1.0528822690 7.8261810708e-01
-1.0506708930 1.1199605164e+00
-1.0484595170 1.5503368202e+00
-1.0462481409 2.0916447628e+00
-1.0440367649 2.7594003345e+00
-1.0418253889 3.5596900856e+00
-1.0396140128 4.4831057770e+00
-1.0374026368 5.5048912767e+00
-1.0351912608 6.5905163702e+00
-1.0329798847 7.7042887502e+00
-1.0307685087 8.8141750621e+00
-1.0285571327 9.8899920654e+00
-1.0263457567 1.0897538844e+01
-1.0241343806 1.1795258053e+01
-1.0219230046 1.2538529681e+01
-1.0197116286 1.3089484872e+01
-1.0175002525 1.3425811798e+01
-1.0152888765 1.3545050553e+01
-1.0130775005 1.3463859214e+01
-1.0108661244 1.3212439022e+01
-1.0086547484 1.2825647157e+01
-1.0064433724 1.2333621533e+01
-1.0042319963 1.1758880518e+01
-1.0020206203 1.1120772766e+01
-0.9998092443 1.0441093041e+01
-0.9975978682 9.7465077855e+00
-0.9953864922 9.0663086124e+00
-0.9931751162 8.4289872692e+00
-0.9909637401 7.8579319794e+00
-0.9887523641 7.3674546161e+00
-0.9865409881 6.9616540621e+00
-0.9843296120 6.6364612144e+00
-0.9821182360 6.3825761185e+00
-0.9799068600 6.1866770006e+00
-0.9776954839 6.0317602787e+00
-0.9754841079 5.9003224112e+00
-0.9732727319 5.7804651965e+00
-0.9710613559 5.6692067899e+00
-0.9688499798 5.5688568575e+00
-0.9666386038 5.4788455767e+00
-0.9644272278 5.3927444419e+00
-0.9622158517 5.3029036445e+00
-0.9600044757 5.2060437493e+00
-0.9577930997 5.1035558470e+00
-0.9555817236 4.9968359573e+00
-0.9533703476 4.8844238637e+00
-0.9511589716 4.7643592928e+00
-0.9489475955 4.6395081134e+00
-0.9467362195 4.5197615581e+00
-0.9445248435 4.4170021899e+00
-0.9423134674 4.3364340200e+00
-0.9401020914 4.2724905735e+00
-0.9378907154 4.2134886710e+00
-0.9356793393 4.1486211254e+00
-0.9334679633 4.0702267376e+00
-0.9312565873 3.9728075070e+00
-0.9290452112 3.8541821639e+00
-0.9268338352 3.7185056368e+00
-0.9246224592 3.5756744857e+00
-0.9224110831 3.4353467382e+00
-0.9201997071 3.3017660030e+00
-0.9179883311 3.1732553240e+00
-0.9157769550 3.0455150285e+00
-0.9135655790 2.9139832168e+00
-0.9113542030 2.7732382504e+00
-0.9091428270 2.6161794529e+00
-0.9069314509 2.4365451689e+00
-0.9047200749 2.2346445071e+00
-0.9025086989 2.0213557022e+00
-0.9002973228 1.8153710820e+00
-0.8980859468 1.6342068373e+00
-0.8958745708 1.4856664091e+00
-0.8936631947 1.3657691745e+00
-0.8914518187 1.2640584818e+00
-0.8892404427 1.1706218188e+00
-0.8870290666 1.0801193107e+00
-0.8848176906 9.9130164912e-01
-0.8826063146 9.0498893775e-01
-0.8803949385 8.2234053671e-01
-0.8781835625 7.4399606094e-01
-0.8759721865 6.7002365299e-01
-0.8737608104 5.9999350006e-01
-0.8715494344 5.3368262610e-01
-0.8693380584 4.7139640618e-01
-0.8671266823 4.1394826112e-01
-0.8649153063 3.6227433079e-01
-0.8627039303 3.1697504337e-01
-0.8604925542 2.7825068499e-01
-0.8582811782 2.4581181792e-01
-0.8560698022 2.1882348150e-01
-0.8538584262 1.9596210861e-01
-0.8516470501 1.7616536350e-01
-0.8494356741 1.5922668716e-01
-0.8472242981 1.4524423864e-01
-0.8450129220 1.3346816684e-01
-0.8428015460 1.2205211881e-01
-0.8405901700 1.0933525296e-01
-0.8383787939 9.5233626266e-02
-0.8361674179 8.1372096078e-02
-0.8339560419 6.9838086092e-02
-0.8317446658 6.1702832078e-02
-0.8295332898 5.6590035415e-02
-0.8273219138 5.3309179500e-02
-0.8251105377 5.0727562871e-02
-0.8228991617 4.8070578251e-02
-0.8206877857 4.4783752918e-02
-0.8184764096 4.0408244006e-02
-0.8162650336 3.4867993508e-02
-0.8140536576 2.8646984321e-02
-0.8118422815 2.2565141813e-02
-0.8096309055 1.7298353294e-02
-0.8074195295 1.3100974781e-02
-0.8052081534 9.9316456046e-03
-0.8029967774 7.6474708342e-03
-0.8007854014 6.0737010474e-03
-0.7985740253 4.9785278472e-03
-0.7963626493 4.1376628641e-03
-0.7941512733 3.4848331442e-03
-0.7919398973 3.1269793329e-03
-0.7897285212 3.2000939847e-03
-0.7875171452 3.6739511854e-03
-0.7853057692 4.3140237158e-03
-0.7830943931 4.8126893221e-03
-0.7808830171 4.9415227285e-03
-0.7786716411 4.6070482497e-03
-0.7764602650 3.8556435940e-03
-0.7742488890 2.8566337764e-03
-0.7720375130 1.8505677490e-03
-0.7698261369 1.0496439225e-03
-0.7676147609 5.6514528233e-04
-0.7654033849 4.1651152434e-04
-0.7631920088 5.9093356358e-04
-0.7609806328 1.0704430600e-03
-0.7587692568 1.7726514103e-03
-0.7565578807 2.4960743956e-03
-0.7543465047 2.9584584970e-03
-0.7521351287 2.9438597421e-03
-0.7499237526 2.4593051860e-03
-0.7477123766 1.7248503229e-03
-0.7455010006 1.0156266325e-03
-0.7432896245 5.0206555251e-04
-0.7410782485 2.0836772330e-04
-0.7388668725 7.2601257977e-05
-0.7366554965 2.1237408606e-05
-0.7344441204 5.2155795955e-06
-0.7322327444 1.0753437368e-06
-0.7300213684 1.8613829005e-07
-0.7278099923 2.7050033523e-08
-0.7255986163 3.3002251758e-09
-0.7233872403 3.3803604823e-10
-0.7211758642 2.9068735261e-11
-0.7189644882 2.0986157842e-12
-0.7167531122 1.2719891621e-13
-0.7145417361 6.4725820515e-15
-0.7123303601 2.7651289930e-16


==> data/pdf_x_minus1_3.txt <==
-0.4801358767 2.7925642881e-17
-0.4779245007 1.4603784033e-15
-0.4757131247 5.9077160348e-14
-0.4735017486 1.8486973147e-12
-0.4712903726 4.4751129074e-11
-0.4690789966 8.3798100044e-10
-0.4668676205 1.2138257186e-08
-0.4646562445 1.3600988910e-07
-0.4624448685 1.1788990728e-06
-0.4602334924 1.2150491515e-05
-0.4580221164 1.1751437924e-04
-0.4558107404 6.8111611917e-04
-0.4535993643 2.9785011910e-03
-0.4513879883 1.0592448482e-02
-0.4491766123 3.1117745340e-02
-0.4469652363 7.6796676095e-02
-0.4447538602 1.6264826351e-01
-0.4425424842 3.0355592854e-01
-0.4403311082 5.1291675239e-01
-0.4381197321 8.0253925768e-01
-0.4359083561 1.1811369546e+00
-0.4336969801 1.6544311595e+00
-0.4314856040 2.2302503810e+00
-0.4292742280 2.9176732189e+00
-0.4270628520 3.7051906202e+00
-0.4248514759 4.5376170640e+00
-0.4226400999 5.3328686264e+00
-0.4204287239 6.0337951451e+00
-0.4182173478 6.6345725210e+00
-0.4160059718 7.1527479911e+00
-0.4137945958 7.5893937427e+00
-0.4115832197 7.9253050714e+00
-0.4093718437 8.1467521347e+00
-0.4071604677 8.2679482046e+00
-0.4049490916 8.3308982435e+00
-0.4027377156 8.3845632496e+00
-0.4005263396 8.4609429081e+00
-0.3983149635 8.5723287281e+00
-0.3961035875 8.7318386473e+00
-0.3938922115 8.9665120747e+00
-0.3916808354 9.3002365387e+00
-0.3894694594 9.7263345751e+00
-0.3872580834 1.0206113492e+01
-0.3850467074 1.0689351903e+01
-0.3828353313 1.1132847878e+01
-0.3806239553 1.1514171040e+01
-0.3784125793 1.1841877014e+01
-0.3762012032 1.2140654763e+01
-0.3739898272 1.2415186092e+01
-0.3717784512 1.2636779340e+01
-0.3695670751 1.2773123306e+01
-0.3673556991 1.2824872953e+01
-0.3651443231 1.2826429952e+01
-0.3629329470 1.2814408112e+01
-0.3607215710 1.2793466654e+01
-0.3585101950 1.2734274314e+01
-0.3562988189 1.2600753711e+01
-0.3540874429 1.2376414257e+01
-0.3518760669 1.2065415984e+01
-0.3496646908 1.1673399049e+01
-0.3474533148 1.1190343867e+01
-0.3452419388 1.0589389231e+01
-0.3430305627 9.8467127121e+00
-0.3408191867 8.9700500534e+00
-0.3386078107 8.0100165969e+00
-0.3363964346 7.0387854487e+00
-0.3341850586 6.1128744930e+00
-0.3319736826 5.2530027155e+00
-0.3297623066 4.4557021214e+00
-0.3275509305 3.7185520158e+00
-0.3253395545 3.0525522880e+00
-0.3231281785 2.4723203941e+00
-0.3209168024 1.9805095372e+00
-0.3187054264 1.5666537551e+00
-0.3164940504 1.2173170719e+00
-0.3142826743 9.2310769227e-01
-0.3120712983 6.7869687765e-01
-0.3098599223 4.8107667336e-01
-0.3076485462 3.2827417608e-01
-0.3054371702 2.1661890787e-01
-0.3032257942 1.3906139549e-01
-0.3010144181 8.6725561380e-02
-0.2988030421 5.2151922350e-02
-0.2965916661 3.0585439138e-02
-0.2943802900 1.8471963757e-02
-0.2921689140 1.2183365663e-02
-0.2899575380 8.4120608315e-03
-0.2877461619 5.3874306693e-03
-0.2855347859 2.9115211237e-03
-0.2833234099 1.2647062013e-03
-0.2811120338 4.3421246781e-04
-0.2789006578 1.1650299249e-04
-0.2766892818 2.4424446754e-05
-0.2744779058 3.1286587376e-06
-0.2722665297 4.0998393313e-07
-0.2700551537 4.1559227726e-08
-0.2678437777 3.2588178625e-09
-0.2656324016 1.9767179038e-10
-0.2634210256 9.2751574728e-12
-0.2612096496 3.3665872625e-13
-0.2589982735 9.4525818880e-15
-0.2567868975 2.0530664639e-16


==> data/pdf_x_plus1.txt <==
0.7604460773 8.5762079205e-16
0.7626574533 1.6903940504e-14
0.7648688293 2.8320033927e-13
0.7670802054 4.0328562583e-12
0.7692915814 4.8814053886e-11
0.7715029574 5.0221556596e-10
0.7737143334 4.3918613618e-09
0.7759257095 3.2645267748e-08
0.7781370855 2.0625524787e-07
0.7803484615 1.1221810970e-06
0.7825598376 5.1542630352e-06
0.7847712136 2.0181164066e-05
0.7869825896 6.7714431858e-05
0.7891939657 1.9417178036e-04
0.7914053417 4.7861817322e-04
0.7936167177 1.0195075067e-03
0.7958280938 1.8904012252e-03
0.7980394698 3.0814993799e-03
0.8002508458 4.4674265091e-03
0.8024622219 5.8359496081e-03
0.8046735979 6.9752172955e-03
0.8068849739 7.7865306830e-03
0.8090963500 8.3969212801e-03
0.8113077260 9.1947346787e-03
0.8135191020 1.0677983425e-02
0.8157304781 1.3105638397e-02
0.8179418541 1.6250992093e-02
0.8201532301 1.9527883099e-02
0.8223646062 2.2515937606e-02
0.8245759822 2.5363605769e-02
0.8267873582 2.8646072306e-02
0.8289987342 3.2749999633e-02
0.8312101103 3.7491607270e-02
0.8334214863 4.2394633815e-02
0.8356328623 4.7500774646e-02
0.8378442384 5.3868185969e-02
0.8400556144 6.3191674739e-02
0.8422669904 7.6585331218e-02
0.8444783665 9.3477839674e-02
0.8466897425 1.1159906318e-01
0.8489011185 1.2832860835e-01
0.8511124946 1.4250252066e-01
0.8533238706 1.5527779194e-01
0.8555352466 1.6943589886e-01
0.8577466227 1.8777104069e-01
0.8599579987 2.1177484752e-01
0.8621693747 2.4159186406e-01
0.8643807508 2.7715640116e-01
0.8665921268 3.1908333818e-01
0.8688035028 3.6855557728e-01
0.8710148789 4.2605092778e-01
0.8732262549 4.8997984561e-01
0.8754376309 5.5666282710e-01
0.8776490070 6.2236948229e-01
0.8798603830 6.8648029389e-01
0.8820717590 7.5331888400e-01
0.8842831350 8.3034587930e-01
0.8864945111 9.2323605677e-01
0.8887058871 1.0322815622e+00
0.8909172631 1.1530846576e+00
0.8931286392 1.2805938276e+00
0.8953400152 1.4126188711e+00
0.8975513912 1.5500421803e+00
0.8997627673 1.6948738810e+00
0.9019741433 1.8486191160e+00
0.9041855193 2.0115333997e+00
0.9063968954 2.1823872660e+00
0.9086082714 2.3579549855e+00
0.9108196474 2.5335870292e+00
0.9130310235 2.7053654316e+00
0.9152423995 2.8721778359e+00
0.9174537755 3.0355750774e+00
0.9196651516 3.1965418314e+00
0.9218765276 3.3521657120e+00
0.9240879036 3.4958857106e+00
0.9262992797 3.6224256907e+00
0.9285106557 3.7336827972e+00
0.9307220317 3.8398719235e+00
0.9329334078 3.9533716483e+00
0.9351447838 4.0796655795e+00
0.9373561598 4.2124602990e+00
0.9395675359 4.3379423595e+00
0.9417789119 4.4448141990e+00
0.9439902879 4.5320131766e+00
0.9462016639 4.6081128495e+00
0.9484130400 4.6831022200e+00
0.9506244160 4.7612230833e+00
0.9528357920 4.8415254305e+00
0.9550471681 4.9243194393e+00
0.9572585441 5.0155814991e+00
0.9594699201 5.1240129991e+00
0.9616812962 5.2528999679e+00
0.9638926722 5.3938477712e+00
0.9661040482 5.5287654779e+00
0.9683154243 5.6401766877e+00
0.9705268003 5.7238188993e+00
0.9727381763 5.7922563834e+00
0.9749495524 5.8657437297e+00
0.9771609284 5.9584405556e+00
0.9793723044 6.0730173106e+00
0.9815836805 6.2070865759e+00
0.9837950565 6.3628017946e+00
0.9860064325 6.5499246347e+00
0.9882178086 6.7826524471e+00
0.9904291846 7.0765347544e+00
0.9926405606 7.4476295113e+00
0.9948519367 7.9083272176e+00
0.9970633127 8.4599419772e+00
0.9992746887 9.0879371385e+00
1.0014860647 9.7651324975e+00
1.0036974408 1.0460671260e+01
1.0059088168 1.1144391576e+01
1.0081201928 1.1784503848e+01
1.0103315689 1.2343248163e+01
1.0125429449 1.2778013554e+01
1.0147543209 1.3050436642e+01
1.0169656970 1.3137136717e+01
1.0191770730 1.3035895708e+01
1.0213884490 1.2762382664e+01
1.0235998251 1.2338633864e+01
1.0258112011 1.1781641530e+01
1.0280225771 1.1098867910e+01
1.0302339532 1.0293643316e+01
1.0324453292 9.3756648158e+00
1.0346567052 8.3680764006e+00
1.0368680813 7.3065831221e+00
1.0390794573 6.2330515164e+00
1.0412908333 5.1884678948e+00
1.0435022094 4.2093752226e+00
1.0457135854 3.3259388243e+00
1.0479249614 2.5597374515e+00
1.0501363375 1.9206175246e+00
1.0523477135 1.4056547981e+00
1.0545590895 1.0015340687e+00
1.0567704656 6.9061031041e-01
1.0589818416 4.5605991604e-01
1.0611932176 2.8475163125e-01
1.0634045936 1.6593375052e-01
1.0656159697 8.9268921683e-02
1.0678273457 4.3967906506e-02
1.0700387217 1.9674116842e-02
1.0722500978 7.9548625729e-03
1.0744614738 2.8679966142e-03
1.0766728498 9.1899227448e-04
1.0788842259 2.4646273641e-04
1.0810956019 5.6948076954e-05
1.0833069779 1.1476631657e-05
1.0855183540 6.0638608146e-07
1.0877297300 1.0632994036e-07
1.0899411060 1.5848022390e-08
1.0921524821 2.0077412490e-09
1.0943638581 2.1619894333e-10
1.0965752341 1.9788485278e-11
1.0987866102 1.5395177376e-12
1.1009979862 1.0180520943e-13
1.1032093622 5.7222715861e-15
1.1054207383 2.7338840442e-16


==> data/pdf_x_plus1_3.txt <==
0.2496182138 3.3088868107e-16
0.2518295899 1.4592768389e-14
0.2540409659 4.9870992574e-13
0.2562523419 1.3207264592e-11
0.2584637180 2.7103931377e-10
0.2606750940 4.3102875476e-09
0.2628864700 5.3117147256e-08
0.2650978461 5.0724501225e-07
0.2673092221 3.7536741597e-06
0.2695205981 2.1525432048e-05
0.2717319742 9.5655542986e-05
0.2739433502 3.2942279928e-04
0.2761547262 8.7935397944e-04
0.2783661023 1.8239204459e-03
0.2805774783 2.9501753297e-03
0.2827888543 3.7886617647e-03
0.2850002304 4.1003253582e-03
0.2872116064 4.3491909257e-03
0.2894229824 5.5094166777e-03
0.2916343585 8.3980625166e-03
0.2938457345 1.3710568975e-02
0.2960571105 2.2930276462e-02
0.2982684866 3.8518141033e-02
0.3004798626 6.2485846664e-02
0.3026912386 9.5297993274e-02
0.3049026146 1.3812252095e-01
0.3071139907 1.9645673746e-01
0.3093253667 2.8025898742e-01
0.3115367427 4.0013106886e-01
0.3137481188 5.6407590554e-01
0.3159594948 7.7703351428e-01
0.3181708708 1.0405532391e+00
0.3203822469 1.3548113359e+00
0.3225936229 1.7237102045e+00
0.3248049989 2.1594887934e+00
0.3270163750 2.6797919184e+00
0.3292277510 3.2990794188e+00
0.3314391270 4.0239599381e+00
0.3336505031 4.8524432514e+00
0.3358618791 5.7669630485e+00
0.3380732551 6.7275974900e+00
0.3402846312 7.6872974594e+00
0.3424960072 8.6172617815e+00
0.3447073832 9.5029198501e+00
0.3469187593 1.0316782963e+01
0.3491301353 1.1014498643e+01
0.3513415113 1.1563950400e+01
0.3535528874 1.1966677371e+01
0.3557642634 1.2249545009e+01
0.3579756394 1.2444198135e+01
0.3601870155 1.2577575727e+01
0.3623983915 1.2673239898e+01
0.3646097675 1.2747445311e+01
0.3668211435 1.2797554495e+01
0.3690325196 1.2801355618e+01
0.3712438956 1.2736523657e+01
0.3734552716 1.2598924520e+01
0.3756666477 1.2400829481e+01
0.3778780237 1.2160103124e+01
0.3800893997 1.1891969241e+01
0.3823007758 1.1605146343e+01
0.3845121518 1.1300687458e+01
0.3867235278 1.0972792795e+01
0.3889349039 1.0608561731e+01
0.3911462799 1.0195618611e+01
0.3933576559 9.7456552208e+00
0.3955690320 9.3114557250e+00
0.3977804080 8.9671832239e+00
0.3999917840 8.7561274085e+00
0.4022031601 8.6555378208e+00
0.4044145361 8.5952943328e+00
0.4066259121 8.5111684839e+00
0.4088372882 8.3782648257e+00
0.4110486642 8.1988431153e+00
0.4132600402 7.9717809435e+00
0.4154714163 7.6770954127e+00
0.4176827923 7.2837263788e+00
0.4198941683 6.7690678502e+00
0.4221055443 6.1372712870e+00
0.4243169204 5.4220861853e+00
0.4265282964 4.6703443358e+00
0.4287396724 3.9217332763e+00
0.4309510485 3.2020163889e+00
0.4331624245 2.5302670138e+00
0.4353738005 1.9248774986e+00
0.4375851766 1.4017131464e+00
0.4397965526 9.7054077920e-01
0.4420079286 6.3546358053e-01
0.4442193047 3.9384162366e-01
0.4464306807 2.3292371733e-01
0.4486420567 1.3198551805e-01
0.4508534328 7.0771689980e-02
0.4530648088 3.4940576824e-02
0.4552761848 1.5428034877e-02
0.4574875609 5.9451936723e-03
0.4596989369 1.9617354903e-03
0.4619103129 5.4334048143e-04
0.4641216890 1.1795558754e-04
0.4663330650 1.9993071019e-05
0.4685444410 2.2430428623e-06
0.4707558171 2.8295672877e-07
0.4729671931 2.7660308751e-08
0.4751785691 2.0953113479e-09
0.4773899452 1.2299703738e-10
0.4796013212 5.5949380281e-12
0.4818126972 1.9721977285e-13
0.4840240732 5.3871636935e-15
0.4862354493 1.1403139417e-16


==> data/power_dn.txt <==
0.10000000000000 -58.56215015662563
0.11000000000000 -56.08161208293467
0.12000000000000 -53.76318761950968
0.13000000000000 -51.27768494298977
0.14000000000000 -49.53069992714944
0.15000000000000 -47.74588045942664
0.16000000000000 -46.18506136437821
0.17000000000000 -44.67828416482543
0.18000000000000 -43.17057940206459
0.19000000000000 -41.89928905482938
0.20000000000000 -40.50044277195796
0.21000000000000 -39.23000034230587
0.22000000000000 -38.07313782028239
0.23000000000000 -36.94803336463553
0.24000000000000 -35.90344881504427
0.25000000000000 -34.85585830959208
0.26000000000000 -33.86769167075394
0.27000000000000 -32.96578395474406
0.28000000000000 -32.02145693341621
0.29000000000000 -31.20220130226206
0.30000000000000 -30.31468609608815
0.31000000000000 -29.49930989351984
0.32000000000000 -28.74400876093982
0.33000000000000 -27.96290142406494
0.34000000000000 -27.22812571642256
0.35000000000000 -26.53415166784011
0.36000000000000 -25.84724553706909
0.37000000000000 -25.17082861775136
0.38000000000000 -24.56299485731574
0.39000000000000 -23.92355078395596
0.40000000000000 -23.31040865531095
0.41000000000000 -22.74813149717684
0.42000000000000 -22.17096253194379
0.43000000000000 -21.61966074327190
0.44000000000000 -21.08647382664672
0.45000000000000 -20.56629464950301
0.46000000000000 -20.06274375138517
0.47000000000000 -19.55536799481975
0.48000000000000 -19.08681784706752
0.49000000000000 -18.60901126193808
0.50000000000000 -18.16527876448035


==> data/power_en_5uA.txt <==
0.10000000000000 -22.93849834949239
0.11000000000000 -22.92697476147355
0.12000000000000 -22.91871829217100
0.13000000000000 -22.92758769635146
0.14000000000000 -22.93411318734297
0.15000000000000 -22.92827695166631
0.16000000000000 -22.93146781686658
0.17000000000000 -22.92485022398078
0.18000000000000 -22.91699186249848
0.19000000000000 -22.93390010318272
0.20000000000000 -22.92614596632453
0.21000000000000 -22.92544193068149
0.22000000000000 -22.92676654738763
0.23000000000000 -22.93734224750163
0.24000000000000 -22.93101126501426
0.25000000000000 -22.93331693747298
0.26000000000000 -22.92965910724218
0.27000000000000 -22.92205352068500
0.28000000000000 -22.93077770156544
0.29000000000000 -22.92576226705433
0.30000000000000 -22.92260283298670
0.31000000000000 -22.92369069443208
0.32000000000000 -22.92665291177448
0.33000000000000 -22.93142944547711
0.34000000000000 -22.92206072014948
0.35000000000000 -22.92827739651241
0.36000000000000 -22.92767044557153
0.37000000000000 -22.93299831011079
0.38000000000000 -22.93550482451820
0.39000000000000 -22.92226409499317
0.40000000000000 -22.92969007554814
0.41000000000000 -22.92239333162300
0.42000000000000 -22.92342169414227
0.43000000000000 -22.93331006768144
0.44000000000000 -22.92500844334005
0.45000000000000 -22.92650381344894
0.46000000000000 -22.93035072476380
0.47000000000000 -22.92784962959220
0.48000000000000 -22.92223656809256
0.49000000000000 -22.92777822126440
0.50000000000000 -22.92167804221249


==> data/power_en_8uA.txt <==
0.10000000000000 -22.93749387240216
0.12000000000000 -22.91490578547961
0.14000000000000 -22.92498870591946
0.16000000000000 -22.91057224559726
0.18000000000000 -22.87642100405709
0.20000000000000 -22.85078487395300
0.22000000000000 -22.79708328707100
0.24000000000000 -22.71802545585692
0.26000000000000 -22.59496920808208
0.28000000000000 -22.42714612153382
0.30000000000000 -22.19569672802543
0.32000000000000 -21.91096340132709
0.34000000000000 -21.55202841517859
0.36000000000000 -21.13824229824374
0.38000000000000 -20.65593788932502
0.40000000000000 -20.12976555295448
0.42000000000000 -19.52815537634336
0.44000000000000 -18.90400299520116
0.46000000000000 -18.26951884468427
0.48000000000000 -17.58867534306255
0.50000000000000 -16.91900704446290


==> data/power_wn_5uA.txt <==
0.10000000000000 -27.00945621852727
0.11000000000000 -27.00852294981335
0.12000000000000 -27.00783922332733
0.13000000000000 -27.01789592593984
0.14000000000000 -27.00814866447336
0.15000000000000 -27.01647885412371
0.16000000000000 -27.00232069579761
0.17000000000000 -27.00086073406134
0.18000000000000 -27.00070815990159
0.19000000000000 -27.01049401256228
0.20000000000000 -27.01461851317726
0.21000000000000 -27.00808456999196
0.22000000000000 -27.00726802723255
0.23000000000000 -27.01675679650231
0.24000000000000 -27.01592824635352
0.25000000000000 -27.00601702315332
0.26000000000000 -27.00535863025120
0.27000000000000 -27.01118900074222
0.28000000000000 -27.01166389530846
0.29000000000000 -27.01742724835395
0.30000000000000 -27.00272783654153
0.31000000000000 -27.00379649857135
0.32000000000000 -27.01187624286975
0.33000000000000 -27.01308119989619
0.34000000000000 -27.00756409046368
0.35000000000000 -27.01978612287701
0.36000000000000 -27.00541764222303
0.37000000000000 -27.00476840472668
0.38000000000000 -27.00984051505501
0.39000000000000 -27.00895340444792
0.40000000000000 -27.00917458265799
0.41000000000000 -27.01298210065335
0.42000000000000 -27.00309843597350
0.43000000000000 -27.02152346568419
0.44000000000000 -27.00392649547691
0.45000000000000 -27.00508758483766
0.46000000000000 -27.02215452905770
0.47000000000000 -27.01168744819572
0.48000000000000 -27.02163192078241
0.49000000000000 -27.00495306146031
0.50000000000000 -27.00721706596902


==> data/power_wn_8uA.txt <==
0.10000000000000 -27.00641978983054
0.12000000000000 -26.99868141602607
0.14000000000000 -26.98392068356216
0.16000000000000 -26.95021295401547
0.18000000000000 -26.89704988794245
0.20000000000000 -26.82422702265031
0.22000000000000 -26.68012511696762
0.24000000000000 -26.48823622255998
0.26000000000000 -26.19205724411096
0.28000000000000 -25.82070420755024
0.30000000000000 -25.34005817471540
0.32000000000000 -24.78185382106776
0.34000000000000 -24.10614491163942
0.36000000000000 -23.37753797691640
0.38000000000000 -22.60602852067817
0.40000000000000 -21.76707975668734
0.42000000000000 -20.93672607003647
0.44000000000000 -20.09654733224251
0.46000000000000 -19.26586838719533
0.48000000000000 -18.43892164068522
0.50000000000000 -17.63234719337319


==> data/power_yhat.txt <==
0.10000000000000 -11.42978733786517
0.11000000000000 -10.62920781902680
0.12000000000000 -9.90076713535078
0.13000000000000 -9.24333437915008
0.14000000000000 -8.64224856091920
0.15000000000000 -8.07570758186486
0.16000000000000 -7.56486583871868
0.17000000000000 -7.07007219159350
0.18000000000000 -6.62264837887473
0.19000000000000 -6.19602177019197
0.20000000000000 -5.79645757899624
0.21000000000000 -5.44184019088959
0.22000000000000 -5.08490909848704
0.23000000000000 -4.75333467226074
0.24000000000000 -4.45883605109824
0.25000000000000 -4.15688062009128
0.26000000000000 -3.89264840338908
0.27000000000000 -3.62865117717633
0.28000000000000 -3.39127088255601
0.29000000000000 -3.15617100480007
0.30000000000000 -2.94393856015415
0.31000000000000 -2.73503349789010
0.32000000000000 -2.54566909160403
0.33000000000000 -2.36371016024145
0.34000000000000 -2.19702719163943
0.35000000000000 -2.03657334234588
0.36000000000000 -1.89412428726063
0.37000000000000 -1.75398673302400
0.38000000000000 -1.61968237706501
0.39000000000000 -1.50194772207868
0.40000000000000 -1.38386576945303
0.41000000000000 -1.29180322630229
0.42000000000000 -1.19313029106310
0.43000000000000 -1.10784750599221
0.44000000000000 -1.03303996643457
0.45000000000000 -0.96255808687424
0.46000000000000 -0.90319002597003
0.47000000000000 -0.83790729839973
0.48000000000000 -0.78671090935661
0.49000000000000 -0.74792160838110
0.50000000000000 -0.72450575040862

